Operation of the ATLAS trigger system in Run 2

The ATLAS experiment at the Large Hadron Collider employs a two-level trigger system to record data at an average rate of 1 kHz from physics collisions, starting from an initial bunch crossing rate of 40 MHz. During the LHC Run 2 (2015-2018), the ATLAS trigger system operated successfully with excellent performance and flexibility by adapting to the various run conditions encountered and has been vital for the ATLAS Run-2 physics programme. For proton-proton running, approximately 1500 individual event selections were included in a trigger menu which specified the physics signatures and selection algorithms used for the data-taking, and the allocated event rate and bandwidth. The trigger menu must reflect the physics goals for a given data collection period, taking into account the instantaneous luminosity of the LHC and limitations from the ATLAS detector readout, online processing farm, and offline storage. This document discusses the operation of the ATLAS trigger system during the nominal proton-proton data collection in Run 2 with examples of special data-taking runs. Aspects of software validation, evolution of the trigger selection algorithms during Run 2, monitoring of the trigger system and data quality as well as trigger configuration are presented.

==> fig_01.txt <==
The ATLAS TDAQ system in {Run~2} showing the components relevant for triggering as well as the detector read-out and data flow.

==> fig_02.txt <==
The LHC goes through a cycle composed of several phases: the injection of beams into the rings, the acceleration to the collision energy during ramp, the preparation of beams for collisions during squeeze and adjust, the phase where collisions take place during stable beams, the extraction of the beams from the rings during dump, and finally the ramping down of the magnetic fields. Adapted from Ref.~cite{LHCcycle}.

==> fig_03.txt <==
Example bunch group configurations for four out of the 16 possible bunch groups. The numbers in blue on the right indicate the number of bunch crossings for each group. The group of the bunch counter reset veto (BCRVeto) leaves a short time slice for distribution of the LHC bunch counter reset signal to the on-detector electronics. The Paired bunch group indicates the bunch crossing IDs with colliding bunches, while the Empty bunch group contains no proton bunches and is generally used for cosmic ray, noise and calibration triggers. The calibration requests (CalReq) bunch group can be used to request calibration triggers.

==> fig_04.txt <==
The software and hardware components of the ATLAS detector follow the transitions of a finite-state machine used to synchronise the configuration of all applications and detectors within ATLAS.
Run-dependent configurations (e.g.~loading of conditions data) are performed during the start transition, which can take several minutes for the entire ATLAS detector~cite{Winklmeier:1271370}.

==> fig_05a.txt <==
Cost monitoring distributions for two HLT algorithms~cite{Martin:2237426}: the topological clustering of calorimeter data (TrigCaloCluserMaker_topo) is shown in green and the inner-detector electron track identification (TrigFastTrackFinder_Electron_IDTrig) is shown in red. Presented are the execution time (top) per call (left) and per event (right), as well as the execution time expressed as a fraction of the total execution time of all algorithms (bottom) in the event (left) and number of executions per event (right). Only statistical uncertainties are shown.

==> fig_05b.txt <==
Cost monitoring distributions for two HLT algorithms~cite{Martin:2237426}: the topological clustering of calorimeter data (TrigCaloCluserMaker_topo) is shown in green and the inner-detector electron track identification (TrigFastTrackFinder_Electron_IDTrig) is shown in red. Presented are the execution time (top) per call (left) and per event (right), as well as the execution time expressed as a fraction of the total execution time of all algorithms (bottom) in the event (left) and number of executions per event (right). Only statistical uncertainties are shown.

==> fig_05c.txt <==
Cost monitoring distributions for two HLT algorithms~cite{Martin:2237426}: the topological clustering of calorimeter data (TrigCaloCluserMaker_topo) is shown in green and the inner-detector electron track identification (TrigFastTrackFinder_Electron_IDTrig) is shown in red. Presented are the execution time (top) per call (left) and per event (right), as well as the execution time expressed as a fraction of the total execution time of all algorithms (bottom) in the event (left) and number of executions per event (right). Only statistical uncertainties are shown.

==> fig_05d.txt <==
Cost monitoring distributions for two HLT algorithms~cite{Martin:2237426}: the topological clustering of calorimeter data (TrigCaloCluserMaker_topo) is shown in green and the inner-detector electron track identification (TrigFastTrackFinder_Electron_IDTrig) is shown in red. Presented are the execution time (top) per call (left) and per event (right), as well as the execution time expressed as a fraction of the total execution time of all algorithms (bottom) in the event (left) and number of executions per event (right). Only statistical uncertainties are shown.

==> fig_06.txt <==
The average recording rate of the main physics data stream and the BLS data stream for each ATLAS pp physics run taken in 2018.
The average of all runs for these two streams is indicated as a red dash-dotted line, and the average of the main physics stream is indicated as a blue dashed line.

==> fig_07a.txt <==
Trigger stream rates (top) and output bandwidth at the HLT (bottom) as a function of time in a fill taken in September 2018 with a peak luminosity of 2.0&times;SI{e34}{percmsquaredpersecond} and a peak pile-up of 56.
Presented are the main physics stream rate, containing all trigger chains for physics analyses; the BLS stream, containing trigger chains specific to B-physics analyses; the express stream, which records events at a low rate for data quality monitoring; other physics streams at low rate, such as beam-induced background events; the trigger-level analysis stream; and the detector calibration streams.
The monitoring stream is not reflected in the output bandwidth as the monitoring data are not written out to disk. The increase of the TLA HLT output rate is part of the end-of-fill strategy of the ATLAS trigger. At the end of the LHC fill, L1 and CPU resources are available to reconstruct and record additional events using lower-threshold TLA triggers.  During Run 2 the TLA stream was seeded by jet triggers and only the HLT jet information was saved. This increased the total HLT output rate, but did not significantly increase the total output bandwidth due to the small size of TLA events.

==> fig_07b.txt <==
Trigger stream rates (top) and output bandwidth at the HLT (bottom) as a function of time in a fill taken in September 2018 with a peak luminosity of 2.0&times;SI{e34}{percmsquaredpersecond} and a peak pile-up of 56.
Presented are the main physics stream rate, containing all trigger chains for physics analyses; the BLS stream, containing trigger chains specific to B-physics analyses; the express stream, which records events at a low rate for data quality monitoring; other physics streams at low rate, such as beam-induced background events; the trigger-level analysis stream; and the detector calibration streams.
The monitoring stream is not reflected in the output bandwidth as the monitoring data are not written out to disk. The increase of the TLA HLT output rate is part of the end-of-fill strategy of the ATLAS trigger. At the end of the LHC fill, L1 and CPU resources are available to reconstruct and record additional events using lower-threshold TLA triggers.  During Run 2 the TLA stream was seeded by jet triggers and only the HLT jet information was saved. This increased the total HLT output rate, but did not significantly increase the total output bandwidth due to the small size of TLA events.

==> fig_08.txt <==
The fixed-frequency veto limit to protect the innermost pixel detector of ATLAS (IBL) against irreparable damage due to resonant vibrational modes of the wire bonds has a direct impact on the maximum allowable rate of the first trigger level (L1).
This limit depends on the number of colliding bunches in ATLAS and on the filling scheme of the LHC beams.
This plot presents the simulated rate limits of the L1 trigger as imposed for IBL protection for two different filling schemes (in blue), and the expected L1 rate (in red) from rate predictions.
The steps in the latter indicate a change in the prescale strategy.
The rate limitation is only critical for the lower-luminosity phase, where the required physics L1 rate is higher than the limit imposed by the IBL veto.
The rate can be reduced by applying tighter prescales.

==> fig_09a.txt <==
The live values (blue circles) and values used in the HLT (red triangles) of the luminosity (left) and the y-position of the beam spot (right) for a typical pp run. The sudden increases in the luminosity are from the LHC re-optimisation of the colliding beams.

==> fig_09b.txt <==
The live values (blue circles) and values used in the HLT (red triangles) of the luminosity (left) and the y-position of the beam spot (right) for a typical pp run. The sudden increases in the luminosity are from the LHC re-optimisation of the colliding beams.

==> fig_10.txt <==
A simplified representation of the database structure for the trigger configuration highlighting the primary keys and the relationship between a selection of tables. The primary keys (black rectangles) are associated with an index of a table (rectangles). Most of the top-level table structure is shown (red rectangles) with each of these linking to further tables (for example a trigger chain). These linked tables contain various objects (for example a chain name) and subsequent links to still further tables (for example the algorithm for the given trigger chain) as demonstrated by the blue (L1) or green (HLT) rectangles.

==> fig_11.txt <==
The main panel of the TriggerTool, displaying all available Super Master Keys (SMKs) which are currently contained in the connected TriggerDB with a minimal set of information such as its creator, time of creation and software release with which it was created. In the bottom left part, some of the available prescales keys are shown. In the bottom right, a visual display of the trigger chains and their corresponding L1 items is displayed.

==> fig_12.txt <==
The HLT prescale tab of the TriggerTool GUI with the list of available Prescale Set Keys for use with the selected Super Master Key.
When a prescale set is chosen from the list, the related settings for each chain are shown in the table. Similar information for L1 items is available under the L1 prescales tab.

==> fig_13a.txt <==
The Standard (top) and Alias (bottom) tabs in the Trigger Panel. The following settings are displayed: the current prescales, the bunch group set and the Super Master Key (under Trigger menu), as well as the Prescale Key Sets (PSKs) to be used for various data-taking cases (Standby, Emittance, Physics). In the alias panel, for the case of physics data-taking, the alias table is displayed with the relevant luminosity range, L1 and HLT PSK and additional comment field as a suggestion of which prescale keys to use. 

==> fig_13b.txt <==
The Standard (top) and Alias (bottom) tabs in the Trigger Panel. The following settings are displayed: the current prescales, the bunch group set and the Super Master Key (under Trigger menu), as well as the Prescale Key Sets (PSKs) to be used for various data-taking cases (Standby, Emittance, Physics). In the alias panel, for the case of physics data-taking, the alias table is displayed with the relevant luminosity range, L1 and HLT PSK and additional comment field as a suggestion of which prescale keys to use. 

==> fig_14a.txt <==
Two examples of the EB rate predictions~cite{Martin:2237426}. Left: Predicted rates as a function of p<sub>T</sub> for various L1 triggers. Right: Pull distribution in predicted rates of 957 HLT chains from EB data normalised to the combined statistical error (&sigma;), and fitted by a Gaussian function with mean, &mu;<sub>Fit</sub>, and width, &sigma;<sub>Fit</sub>, where R<sub>Prediction</sub> and R<sub>Online</sub> refer to the rates from prediction and data-taking for the same luminosity, respectively. Error bars include statistical uncertainties only.

==> fig_14b.txt <==
Two examples of the EB rate predictions~cite{Martin:2237426}. Left: Predicted rates as a function of p<sub>T</sub> for various L1 triggers. Right: Pull distribution in predicted rates of 957 HLT chains from EB data normalised to the combined statistical error (&sigma;), and fitted by a Gaussian function with mean, &mu;<sub>Fit</sub>, and width, &sigma;<sub>Fit</sub>, where R<sub>Prediction</sub> and R<sub>Online</sub> refer to the rates from prediction and data-taking for the same luminosity, respectively. Error bars include statistical uncertainties only.

==> fig_15.txt <==
The Trigger Rate Presenter is used to monitor the rates of various triggers and streams while taking data.
Shown here is an overview which includes various L1 rates and total HLT output rates, as well as rates in important physics and calibration streams during a data-taking run starting at around 15:35 and ending around 17:40.

==> fig_16.txt <==
Live rates of several L1 trigger items (red) overlaid with the predicted rates (green) as a function of time for one run taken in July 2016. The downward spikes correspond to the luminosity optimisation done by the LHC.

==> fig_17.txt <==
The Data Quality Monitoring Display (DQMD) used for the HLT.
The data (black) are compared with the reference (purple) using a Kolmogorov--Smirnov test to compare the shapes of the distributions.
Based on the output of the comparison test, the histograms are flagged either green (good agreement with the reference), yellow (tolerable disagreement with the reference), or red (major disagreement with the reference).

==> fig_18a.txt <==
An example of a P-BEAST dashboard as used by the shifters during 2017 operation. The HLT farm availability (top left), the luminosity and the pile-up,`mu' (top right), the total L1 accept rate (bottom left), and the total HLT output bandwidth (bottom right) are shown.

==> fig_18b.txt <==
An example of a P-BEAST dashboard as used by the shifters during 2017 operation. The HLT farm availability (top left), the luminosity and the pile-up,`mu' (top right), the total L1 accept rate (bottom left), and the total HLT output bandwidth (bottom right) are shown.

==> fig_19.txt <==
An example of the web-display for the offline DQ assessment.
Shown here are various plots for hadronically decaying &tau;-lepton candidates as reconstructed in the HLT.
The data (black points) are compared with a reference (blue points), and flagged as green, yellow, or red depending on how well they agree, according to predefined algorithms.
The reference run is updated periodically to reflect significant condition changes, such as updated trigger menus.
This example shows run 352 056,which was recorded in June 2018.
Error bars include the statistical uncertainties only.


==> tab_01.txt <==
The average event sizes for the physics and express stream, the trigger-level analysis, calibration and B-physics and Light States (BLS) are presented in this table.

==> tab_02.txt <==
A breakdown of the number of events in the different debug streams for each year of pp data-taking during Run 2. In addition, the total number of events recorded in the physics stream is shown.

==> tab_03.txt <==
Luminosity-weighted relative detector uptime and good DQ efficiencies (in ) during stable beams pp collision physics runs at &radic;{s}=13~TeV for 2015 (July to November), 2016 (April to October), 2017 (June to November) and 2018 (April to October) for the trigger system (L1 and HLT) and overall for the ATLAS detector. Numbers were extracted from Ref.~cite{Aad:2019hmz}.

